Multiband Simultaneous Photometry of Type II SN 2023ixf with Mephisto and the Twin 50-cm Telescopes

SN 2023ixf, recently reported in the nearby galaxy M101 at a distance of $6.85~{\rm Mpc}$, was one of the closest and brightest core-collapse supernovae (CCSNe) in the last decade. In this work, we present multi-wavelength photometric observation of SN 2023ixf with the Multi-channel Photometric Survey Telescope (Mephisto) in $uvgr$ bands and with the twin 50-cm telescopes in $griz$ bands. We find that the bolometric luminosity reached the maximum value of $3\times10^{43}~{\rm erg~s^{-1}}$ at 3.9 days after the explosion and fully settled onto the radioactive tail at $\sim90$ days. The effective temperature decreased from $3.2\times10^4~{\rm K}$ at the first observation and approached to a constant of $\sim(3000-4000)~{\rm K}$ after the first two months. The evolution of the photospheric radius is consistent with a homologous expansion with a velocity of $8700~{\rm km~s^{-1}}$ in the first two months, and it shrunk subsequently. Based on the radioactive tail, the initial nickel mass is about $M_{\rm Ni}\sim 0.098M_\odot$. The explosion energy and the ejecta mass are estimated to be $E\simeq(1.0-5.7)\times10^{51}~{\rm erg}$ and $M_{\rm ej}\simeq(3.8-16)M_\odot$, respectively. The peak bolometric luminosity is proposed to be contributed by the interaction between the ejecta and the circumstellar medium (CSM). We find a shocked CSM mass of $M_{\rm CSM}\sim0.013M_\odot$, a CSM density of $\rho_{\rm CSM}\sim2.5\times10^{-13}~{\rm g~cm^{-3}}$ and a mass loss rate of the progenitor of $\dot M\sim0.022M_\odot~{\rm yr^{-1}}$.

==> supplementary.txt <==
Title: Multiband Simultaneous Photometry of Type II SN 2023ixf with Mephisto and the Twin 50-cm Telescopes

Authors: Yuan-Pei Yang, Xiangkun Liu, Yu Pan, Xinzhong Er, Dezi Liu, Yuan Fang, Guowang Du, Yongzhi Cai, Xian Xu, Xinlei Chen, Xingzhu Zou, Helong Guo, Chenxu Liu, Yehao Cheng, Brajesh Kumar and Xiaowei Liu

In this supplementary, we provide the complete photometry data of Mephisto (Table 1) and the twin 50-cm telescopes (Table 2).

------------------------------------------------------------------------------------------
------------------------------------------------------------------------------------------
Table 1. Photometry data of SN 2023ixf with Mephisto in ug and vr bands. Notice that the uncertainties in the table mainly include the photon-counting uncertainties. The uncertainties of the photometric calibration and the zero points of magnitude are approximately 0.01 mag.
------------------------------------------------------------------------------------------------------------------------
　　MJD/day                    u/mag                  g/mag                 v/mag                  r/mag
------------------------------------------------------------------------------------------------------------------------
  60084.70538            --                     12.448 ± 0.001         --                     --                    
  60084.70539            11.858 ± 0.001         --                     --                     --                    
  60084.70627            --                     12.463 ± 0.001         --                     --                    
  60084.70628            11.866 ± 0.001         --                     --                     --                    
  60084.70735            --                     12.463 ± 0.001         --                     --                    
  60084.70736            11.858 ± 0.001         --                     --                     --                    
  60084.70846            11.867 ± 0.001         --                     --                     --                    
  60084.70932            11.863 ± 0.001         --                     --                     --                    
  60084.71094            --                     --                     12.004 ± 0.002         --                    
  60084.71179            --                     --                     12.008 ± 0.002         --                    
  60085.60683            10.8842 ± 0.0008       --                     --                     --                    
  60085.60773            10.9123 ± 0.0008       11.5183 ± 0.0009       --                     --                    
  60085.60856            10.9211 ± 0.0008       11.5200 ± 0.0009       --                     --                    
  60085.60884            --                     11.5232 ± 0.0009       --                     --                    
  60085.60890            10.9213 ± 0.0008       --                     --                     --                    
  60085.60913            --                     11.5264 ± 0.0009       --                     --                    
  60085.60925            10.9247 ± 0.0008       --                     --                     --                    
  60085.61052            --                     --                     11.074 ± 0.001         11.723 ± 0.001        
  60085.61081            --                     --                     11.081 ± 0.001         --                    
  60085.61110            --                     --                     11.068 ± 0.001         11.713 ± 0.001        
  60085.61155            --                     --                     11.085 ± 0.001         --                    
  60085.61156            --                     --                     --                     11.735 ± 0.001        
  60085.61178            --                     --                     --                     11.733 ± 0.001        
  60085.61184            --                     --                     11.075 ± 0.001         --                    
  60085.61201            --                     --                     --                     11.717 ± 0.001        
  60085.61212            --                     --                     11.074 ± 0.001         --                    
  60085.64486            10.9222 ± 0.0008       11.5060 ± 0.0009       --                     --                    
  60085.64515            --                     11.5197 ± 0.0009       --                     --                    
  60085.64521            10.9169 ± 0.0008       --                     --                     --                    
  60085.64554            10.9165 ± 0.0008       --                     --                     --                    
  60085.64684            --                     --                     11.064 ± 0.001         11.699 ± 0.001        
  60085.64707            --                     --                     --                     11.711 ± 0.001        
  60085.64712            --                     --                     11.059 ± 0.001         --                    
  60085.64729            --                     --                     --                     11.699 ± 0.001        
  60085.64741            --                     --                     11.063 ± 0.001         --                    
  60085.68060            --                     --                     11.044 ± 0.001         11.691 ± 0.001        
  60085.68082            --                     --                     --                     11.703 ± 0.001        
  60085.68088            --                     --                     11.050 ± 0.001         --                    
  60085.68105            --                     --                     --                     11.690 ± 0.001        
  60085.68117            --                     --                     11.027 ± 0.001         --                    
  60085.68247            10.8978 ± 0.0008       11.4922 ± 0.0009       --                     --                    
  60085.68275            --                     11.4945 ± 0.0009       --                     --                    
  60085.68281            10.9007 ± 0.0008       --                     --                     --                    
  60085.68303            --                     11.4947 ± 0.0009       --                     --                    
  60085.68315            10.8951 ± 0.0008       --                     --                     --                    
  60085.70564            --                     --                     11.026 ± 0.001         --                    
  60085.70565            --                     --                     --                     11.668 ± 0.001        
  60085.70587            --                     --                     --                     11.657 ± 0.001        
  60085.70593            --                     --                     11.017 ± 0.001         --                    
  60085.70610            --                     --                     --                     11.664 ± 0.001        
  60085.70622            --                     --                     11.024 ± 0.001         --                    
  60085.70755            10.8886 ± 0.0008       11.4793 ± 0.0009       --                     --                    
  60085.70784            --                     11.4760 ± 0.0009       --                     --                    
  60085.70789            10.8835 ± 0.0008       --                     --                     --                    
  60085.70812            --                     11.4807 ± 0.0009       --                     --                    
  60085.70823            10.8906 ± 0.0008       --                     --                     --                    
  60085.72737            --                     --                     11.021 ± 0.001         --                    
  60085.72738            --                     --                     --                     11.654 ± 0.001        
  60085.72760            --                     --                     --                     11.654 ± 0.001        
  60085.72766            --                     --                     11.017 ± 0.001         --                    
  60085.72784            --                     --                     --                     11.663 ± 0.001        
  60085.72795            --                     --                     11.024 ± 0.001         --                    
  60085.72914            10.8630 ± 0.0008       11.4450 ± 0.0009       --                     --                    
  60085.72943            --                     11.4752 ± 0.0009       --                     --                    
  60085.72948            10.8839 ± 0.0008       --                     --                     --                    
  60085.72971            --                     11.4491 ± 0.0009       --                     --                    
  60085.72983            10.8817 ± 0.0008       --                     --                     --                    
  60085.75061            --                     --                     11.008 ± 0.001         11.627 ± 0.001        
  60085.75084            --                     --                     --                     11.641 ± 0.001        
  60085.75090            --                     --                     11.002 ± 0.001         --                    
  60085.75108            --                     --                     --                     11.644 ± 0.001        
  60085.75119            --                     --                     11.011 ± 0.001         --                    
  60085.75228            10.8690 ± 0.0008       11.4544 ± 0.0009       --                     --                    
  60085.75257            --                     11.4557 ± 0.0009       --                     --                    
  60085.75263            10.8707 ± 0.0008       --                     --                     --                    
  60085.75285            --                     11.4534 ± 0.0009       --                     --                    
  60085.75296            10.8754 ± 0.0008       --                     --                     --                    
  60085.76977            --                     --                     11.007 ± 0.001         11.639 ± 0.001        
  60085.77000            --                     --                     --                     11.647 ± 0.001        
  60085.77006            --                     --                     11.018 ± 0.001         --                    
  60085.77023            --                     --                     --                     11.646 ± 0.001        
  60085.77035            --                     --                     10.995 ± 0.001         --                    
  60085.77127            10.8614 ± 0.0008       --                     --                     --                    
  60085.77162            10.8618 ± 0.0008       --                     --                     --                    
  60085.77197            10.8603 ± 0.0008       --                     --                     --                    
  60085.78904            --                     --                     10.983 ± 0.001         11.627 ± 0.001        
  60085.78927            --                     --                     --                     11.608 ± 0.001        
  60085.78933            --                     --                     10.970 ± 0.001         --                    
  60085.78949            --                     --                     --                     11.602 ± 0.001        
  60085.78961            --                     --                     10.976 ± 0.001         --                    
  60085.79163            10.8222 ± 0.0008       11.4237 ± 0.0009       --                     --                    
  60085.79192            --                     11.4262 ± 0.0009       --                     --                    
  60085.79198            10.8183 ± 0.0008       --                     --                     --                    
  60085.79220            --                     11.4044 ± 0.0008       --                     --                    
  60085.79231            10.8240 ± 0.0008       --                     --                     --                    
  60086.57914            10.6117 ± 0.0007       11.1731 ± 0.0008       --                     --                    
  60086.58122            10.6139 ± 0.0007       11.1704 ± 0.0008       --                     --                    
  60086.58206            10.6057 ± 0.0007       11.1637 ± 0.0008       --                     --                    
  60086.58227            --                     11.1688 ± 0.0008       --                     --                    
  60086.58235            10.6047 ± 0.0007       --                     --                     --                    
  60086.58376            --                     --                     10.7247 ± 0.0009       11.359 ± 0.001        
  60086.58473            --                     --                     10.751 ± 0.001         --                    
  60086.58475            --                     --                     --                     11.376 ± 0.001        
  60086.58494            --                     --                     --                     11.359 ± 0.001        
  60086.58502            --                     --                     10.7299 ± 0.0009       --                    
  60086.60247            --                     --                     10.7281 ± 0.0009       11.348 ± 0.001        
  60086.60267            --                     --                     --                     11.354 ± 0.001        
  60086.60275            --                     --                     10.7415 ± 0.0009       --                    
  60086.60287            --                     --                     --                     11.359 ± 0.001        
  60086.60303            --                     --                     10.7283 ± 0.0009       --                    
  60086.60446            10.6122 ± 0.0007       11.1714 ± 0.0008       --                     --                    
  60086.60466            --                     11.1527 ± 0.0008       --                     --                    
  60086.60475            10.6093 ± 0.0007       --                     --                     --                    
  60086.60486            --                     11.1717 ± 0.0008       --                     --                    
  60086.60502            10.6183 ± 0.0007       --                     --                     --                    
  60086.64409            --                     --                     10.744 ± 0.001         11.361 ± 0.001        
  60086.64429            --                     --                     --                     11.346 ± 0.001        
  60086.64436            --                     --                     10.7247 ± 0.0009       --                    
  60086.64449            --                     --                     --                     11.353 ± 0.001        
  60086.64465            --                     --                     10.739 ± 0.001         --                    
  60086.64617            10.5998 ± 0.0007       11.1498 ± 0.0008       --                     --                    
  60086.64638            --                     11.1538 ± 0.0008       --                     --                    
  60086.64645            10.5909 ± 0.0007       --                     --                     --                    
  60086.64657            --                     11.1509 ± 0.0008       --                     --                    
  60086.64674            10.6085 ± 0.0007       --                     --                     --                    
  60086.66977            --                     --                     10.7184 ± 0.0009       --                    
  60086.66978            --                     --                     --                     11.317 ± 0.001        
  60086.66998            --                     --                     --                     11.330 ± 0.001        
  60086.67006            --                     --                     10.7139 ± 0.0009       --                    
  60086.67019            --                     --                     --                     11.321 ± 0.001        
  60086.67035            --                     --                     10.7059 ± 0.0009       --                    
  60086.67160            10.6008 ± 0.0007       11.1355 ± 0.0008       --                     --                    
  60086.67181            --                     11.1391 ± 0.0007       --                     --                    
  60086.67189            10.5810 ± 0.0007       --                     --                     --                    
  60086.67201            --                     11.1399 ± 0.0007       --                     --                    
  60086.67216            10.5963 ± 0.0007       --                     --                     --                    
  60086.67294            10.5886 ± 0.0007       11.1520 ± 0.0007       --                     --                    
  60086.67459            10.5837 ± 0.0007       11.1307 ± 0.0007       --                     --                    
  60086.67612            10.5863 ± 0.0007       11.1406 ± 0.0007       --                     --                    
  60086.67693            10.5884 ± 0.0007       11.1404 ± 0.0007       --                     --                    
  60086.67714            --                     11.1335 ± 0.0007       --                     --                    
  60086.67722            10.5849 ± 0.0007       --                     --                     --                    
  60086.67844            --                     --                     10.7098 ± 0.0009       11.319 ± 0.001        
  60086.67865            --                     --                     --                     11.318 ± 0.001        
  60086.67873            --                     --                     10.7069 ± 0.0009       --                    
  60086.67884            --                     --                     --                     11.311 ± 0.001        
  60086.67900            --                     --                     10.7050 ± 0.0009       --                    
  60086.72058            --                     --                     10.7085 ± 0.0009       11.333 ± 0.001        
  60086.72079            --                     --                     --                     11.329 ± 0.001        
  60086.72087            --                     --                     10.6994 ± 0.0009       --                    
  60086.72098            --                     --                     --                     11.327 ± 0.001        
  60086.72115            --                     --                     10.7021 ± 0.0009       --                    
  60086.72218            10.5865 ± 0.0007       11.1321 ± 0.0008       --                     --                    
  60086.72238            --                     11.1255 ± 0.0008       --                     --                    
  60086.72245            10.5845 ± 0.0007       --                     --                     --                    
  60086.72258            --                     11.1174 ± 0.0007       --                     --                    
  60086.72274            10.5766 ± 0.0007       --                     --                     --                    
  60086.75860            10.5855 ± 0.0007       11.1276 ± 0.0007       --                     --                    
  60086.75881            --                     11.1242 ± 0.0008       --                     --                    
  60086.75888            10.5826 ± 0.0007       --                     --                     --                    
  60086.75900            --                     11.1364 ± 0.0008       --                     --                    
  60086.75917            10.5845 ± 0.0007       --                     --                     --                    
  60086.76017            --                     --                     10.7078 ± 0.0009       11.325 ± 0.001        
  60086.76038            --                     --                     --                     11.315 ± 0.001        
  60086.76046            --                     --                     10.6937 ± 0.0009       --                    
  60086.76058            --                     --                     --                     11.313 ± 0.001        
  60086.76074            --                     --                     10.6903 ± 0.0009       --                    
  60086.78922            10.5783 ± 0.0007       11.1250 ± 0.0008       --                     --                    
  60086.78942            --                     11.1315 ± 0.0008       --                     --                    
  60086.78950            10.5800 ± 0.0007       --                     --                     --                    
  60086.78963            --                     11.1212 ± 0.0008       --                     --                    
  60086.78979            10.5859 ± 0.0007       --                     --                     --                    
  60086.79106            --                     --                     10.6878 ± 0.0009       --                    
  60086.79108            --                     --                     --                     11.308 ± 0.001        
  60086.79127            --                     --                     --                     11.302 ± 0.001        
  60086.79135            --                     --                     10.6843 ± 0.0009       --                    
  60086.79148            --                     --                     --                     11.296 ± 0.001        
  60086.79164            --                     --                     10.7009 ± 0.0009       --                    
  60086.81493            --                     --                     --                     11.509 ± 0.001        
  60086.81514            --                     --                     --                     11.300 ± 0.001        
  60086.81534            --                     --                     --                     11.294 ± 0.001        
  60086.81765            10.5786 ± 0.0007       11.1126 ± 0.0008       --                     --                    
  60086.81843            10.5948 ± 0.0007       11.1291 ± 0.0008       --                     --                    
  60086.81906            10.5794 ± 0.0007       --                     --                     --                    
  60086.81980            10.5763 ± 0.0007       11.1181 ± 0.0007       --                     --                    
  60086.82001            --                     11.1030 ± 0.0007       --                     --                    
  60086.82009            10.5821 ± 0.0007       --                     --                     --                    
  60086.82112            --                     --                     10.6921 ± 0.0009       11.301 ± 0.001        
  60086.82133            --                     --                     --                     11.308 ± 0.001        
  60086.82141            --                     --                     10.6966 ± 0.0009       --                    
  60086.82153            --                     --                     --                     11.309 ± 0.001        
  60086.82169            --                     --                     10.6945 ± 0.0009       --                    
  60087.56973            --                     11.0344 ± 0.0007       --                     --                    
  60087.57104            10.5517 ± 0.0007       11.0266 ± 0.0007       --                     --                    
  60087.57189            10.5441 ± 0.0007       --                     --                     --                    
  60087.57315            10.5559 ± 0.0007       11.0194 ± 0.0007       --                     --                    
  60087.57338            --                     11.0335 ± 0.0007       --                     --                    
  60087.57348            10.5354 ± 0.0007       --                     --                     --                    
  60087.57360            --                     11.0235 ± 0.0007       --                     --                    
  60087.57383            10.5328 ± 0.0007       --                     --                     --                    
  60087.57512            --                     --                     10.6253 ± 0.0009       11.168 ± 0.001        
  60087.57532            --                     --                     --                     11.185 ± 0.001        
  60087.57539            --                     --                     10.6573 ± 0.0009       --                    
  60087.57552            --                     --                     --                     11.200 ± 0.001        
  60087.57568            --                     --                     10.6443 ± 0.0009       --                    
  60087.60380            10.5142 ± 0.0007       11.0300 ± 0.0007       --                     --                    
  60087.60399            --                     11.0266 ± 0.0007       --                     --                    
  60087.60407            10.5382 ± 0.0007       --                     --                     --                    
  60087.60503            --                     --                     10.6544 ± 0.0009       11.204 ± 0.001        
  60087.60524            --                     --                     --                     11.187 ± 0.001        
  60087.60531            --                     --                     10.6459 ± 0.0009       --                    
  60087.63742            10.5424 ± 0.0007       11.0206 ± 0.0007       --                     --                    
  60087.63771            10.5395 ± 0.0007       --                     --                     --                    
  60087.63866            --                     --                     10.6403 ± 0.0009       11.197 ± 0.001        
  60087.63887            --                     --                     --                     11.203 ± 0.001        
  60087.63895            --                     --                     10.6421 ± 0.0009       --                    
  60087.67178            10.5227 ± 0.0006       --                     --                     --                    
  60087.67199            --                     11.0144 ± 0.0007       --                     --                    
  60087.67207            10.5344 ± 0.0007       --                     --                     --                    
  60087.67303            --                     --                     10.6313 ± 0.0009       --                    
  60087.67304            --                     --                     --                     11.194 ± 0.001        
  60087.67411            --                     --                     10.6418 ± 0.0009       11.189 ± 0.001        
  60087.67500            --                     --                     10.6375 ± 0.0009       --                    
  60087.67501            --                     --                     --                     11.193 ± 0.001        
  60087.67573            --                     --                     10.6415 ± 0.0009       11.189 ± 0.001        
  60087.67594            --                     --                     --                     11.205 ± 0.001        
  60087.67601            --                     --                     10.6580 ± 0.0009       --                    
  60087.67725            10.5387 ± 0.0007       11.0306 ± 0.0007       --                     --                    
  60087.67745            --                     11.0329 ± 0.0008       --                     --                    
  60087.67752            10.5401 ± 0.0007       --                     --                     --                    
  60087.67765            --                     11.0075 ± 0.0007       --                     --                    
  60087.67781            10.5367 ± 0.0007       --                     --                     --                    
  60087.70486            10.5562 ± 0.0007       --                     --                     --                    
  60087.70487            --                     11.0216 ± 0.0007       --                     --                    
  60087.70507            --                     10.9936 ± 0.0007       --                     --                    
  60087.70515            10.5361 ± 0.0007       --                     --                     --                    
  60087.70611            --                     --                     10.6181 ± 0.0009       11.172 ± 0.001        
  60087.70631            --                     --                     --                     11.205 ± 0.001        
  60087.70639            --                     --                     10.6618 ± 0.0009       --                    
  60087.75887            10.5447 ± 0.0007       11.0174 ± 0.0007       --                     --                    
  60087.75907            --                     11.0209 ± 0.0008       --                     --                    
  60087.75914            10.5444 ± 0.0007       --                     --                     --                    
  60087.75927            --                     11.0191 ± 0.0007       --                     --                    
  60087.75943            10.5380 ± 0.0007       --                     --                     --                    
  60087.76056            --                     --                     10.6345 ± 0.0009       --                    
  60087.76076            --                     --                     --                     11.214 ± 0.001        
  60087.76083            --                     --                     10.6514 ± 0.0009       --                    
  60087.76096            --                     --                     --                     11.205 ± 0.001        
  60087.76112            --                     --                     10.6374 ± 0.0009       --                    
  60087.78403            --                     10.849 ± 0.002         --                     --                    
  60087.78450            --                     10.9973 ± 0.0007       --                     --                    
  60087.78471            --                     10.867 ± 0.001         --                     --                    
  60087.78559            10.5363 ± 0.0007       --                     --                     --                    
  60087.78560            --                     11.0089 ± 0.0007       --                     --                    
  60087.78712            10.5468 ± 0.0007       --                     --                     --                    
  60087.78713            --                     11.0223 ± 0.0008       --                     --                    
  60087.78777            10.5506 ± 0.0007       11.0261 ± 0.0008       --                     --                    
  60087.78932            --                     --                     10.6488 ± 0.0009       11.207 ± 0.001        
  60087.78953            --                     --                     --                     11.219 ± 0.001        
  60087.78961            --                     --                     10.6441 ± 0.0009       --                    
  60087.78988            --                     --                     10.6443 ± 0.0009       --                    
  60087.80959            --                     --                     --                     11.177 ± 0.001        
  60087.80979            --                     --                     --                     11.182 ± 0.001        
  60087.81000            --                     --                     --                     11.199 ± 0.001        
  60087.81119            --                     11.0018 ± 0.0007       --                     --                    
  60087.81172            --                     10.9892 ± 0.0007       --                     --                    
  60087.81260            --                     10.9900 ± 0.0007       --                     --                    
  60087.81547            10.5285 ± 0.0007       11.0084 ± 0.0007       --                     --                    
  60087.81612            10.5165 ± 0.0007       --                     --                     --                    
  60087.81679            10.5015 ± 0.0007       10.9674 ± 0.0007       --                     --                    
  60087.81744            10.5505 ± 0.0007       11.0154 ± 0.0007       --                     --                    
  60090.64630            --                     11.0032 ± 0.0007       --                     --                    
  60090.64631            10.7527 ± 0.0007       --                     --                     --                    
  60090.64649            --                     10.9992 ± 0.0007       --                     --                    
  60090.65064            --                     --                     --                     11.134 ± 0.001        
  60090.65065            --                     --                     10.786 ± 0.001         --                    
  60090.65083            --                     --                     --                     11.140 ± 0.001        
  60090.65094            --                     --                     10.791 ± 0.001         --                    
  60090.65299            --                     11.0095 ± 0.0007       --                     --                    
  60090.65300            10.7482 ± 0.0007       --                     --                     --                    
  60090.65318            --                     11.0014 ± 0.0007       --                     --                    
  60090.65329            10.7466 ± 0.0007       --                     --                     --                    
  60090.69420            --                     --                     --                     11.139 ± 0.001        
  60090.69421            --                     --                     10.798 ± 0.001         --                    
  60090.69440            --                     --                     --                     11.150 ± 0.001        
  60090.69449            --                     --                     10.793 ± 0.001         --                    
  60091.54757            --                     --                     --                     11.131 ± 0.001        
  60091.54847            --                     --                     10.848 ± 0.001         --                    
  60091.54928            --                     --                     10.845 ± 0.001         --                    
  60091.55024            --                     --                     10.861 ± 0.001         --                    
  60091.55175            --                     11.0366 ± 0.0007       --                     --                    
  60091.55176            10.8364 ± 0.0007       --                     --                     --                    
  60091.55196            --                     11.0381 ± 0.0007       --                     --                    
  60091.55205            10.8409 ± 0.0007       --                     --                     --                    
  60091.55300            --                     --                     --                     11.127 ± 0.001        
  60091.55302            --                     --                     10.852 ± 0.001         --                    
  60091.55321            --                     --                     --                     11.125 ± 0.001        
  60091.55330            --                     --                     10.851 ± 0.001         --                    
  60091.62111            --                     11.0517 ± 0.0007       --                     --                    
  60091.62112            10.8453 ± 0.0008       --                     --                     --                    
  60091.62132            --                     11.0529 ± 0.0008       --                     --                    
  60091.62141            10.8561 ± 0.0008       --                     --                     --                    
  60091.62236            --                     --                     --                     11.151 ± 0.001        
  60091.62237            --                     --                     10.869 ± 0.001         --                    
  60091.62257            --                     --                     --                     11.161 ± 0.001        
  60091.62266            --                     --                     10.868 ± 0.001         --                    
  60091.62554            --                     11.0378 ± 0.0007       --                     --                    
  60091.62556            10.8531 ± 0.0008       --                     --                     --                    
  60091.62574            --                     11.0474 ± 0.0008       --                     --                    
  60091.62583            10.8651 ± 0.0008       --                     --                     --                    
  60091.62677            --                     --                     --                     11.161 ± 0.001        
  60091.62678            --                     --                     10.883 ± 0.001         --                    
  60091.62698            --                     --                     --                     11.166 ± 0.001        
  60091.62707            --                     --                     10.867 ± 0.001         --                    
  60091.72332            --                     11.0268 ± 0.0007       --                     --                    
  60091.72333            10.8580 ± 0.0008       --                     --                     --                    
  60091.72352            --                     11.0398 ± 0.0007       --                     --                    
  60091.72362            10.8592 ± 0.0008       --                     --                     --                    
  60091.72491            --                     --                     --                     11.075 ± 0.001        
  60091.72492            --                     --                     10.868 ± 0.001         --                    
  60091.72510            --                     --                     --                     11.138 ± 0.001        
  60091.72520            --                     --                     10.878 ± 0.001         --                    
  60091.80383            --                     11.0439 ± 0.0007       --                     --                    
  60091.80384            10.8604 ± 0.0007       --                     --                     --                    
  60091.80404            --                     11.0469 ± 0.0007       --                     --                    
  60091.80413            10.8514 ± 0.0007       --                     --                     --                    
  60091.80506            --                     --                     --                     11.131 ± 0.001        
  60091.80507            --                     --                     10.861 ± 0.001         --                    
  60091.80525            --                     --                     --                     11.160 ± 0.001        
  60091.80535            --                     --                     10.870 ± 0.001         --                    
  60092.59816            10.9186 ± 0.0008       11.0068 ± 0.0007       --                     --                    
  60092.59830            --                     10.9995 ± 0.0007       --                     --                    
  60092.59845            10.9195 ± 0.0008       --                     --                     --                    
  60092.59940            --                     --                     --                     11.106 ± 0.001        
  60092.60007            --                     --                     10.918 ± 0.001         11.081 ± 0.001        
  60092.60147            --                     --                     10.913 ± 0.001         11.076 ± 0.001        
  60092.60360            10.9313 ± 0.0008       11.0056 ± 0.0007       --                     --                    
  60092.60373            --                     10.9953 ± 0.0007       --                     --                    
  60092.60388            10.9210 ± 0.0008       --                     --                     --                    
  60092.63709            10.9228 ± 0.0008       11.0130 ± 0.0007       --                     --                    
  60092.63722            --                     11.0048 ± 0.0007       --                     --                    
  60092.63738            10.9372 ± 0.0008       --                     --                     --                    
  60092.63860            --                     --                     10.924 ± 0.001         11.091 ± 0.001        
  60092.63873            --                     --                     --                     11.088 ± 0.001        
  60092.63888            --                     --                     10.925 ± 0.001         --                    
  60092.72153            10.9336 ± 0.0008       10.804 ± 0.003         --                     --                    
  60092.72167            --                     10.749 ± 0.003         --                     --                    
  60092.72182            10.9420 ± 0.0008       --                     --                     --                    
  60092.72285            --                     --                     10.906 ± 0.001         11.0823 ± 0.0009      
  60092.72297            --                     --                     --                     11.0958 ± 0.0009      
  60092.72314            --                     --                     10.923 ± 0.001         --                    
  60092.78667            10.9529 ± 0.0008       11.0351 ± 0.0007       --                     --                    
  60092.78687            --                     11.0407 ± 0.0007       --                     --                    
  60092.78696            10.9377 ± 0.0008       --                     --                     --                    
  60092.78830            --                     --                     10.911 ± 0.001         11.128 ± 0.001        
  60092.78851            --                     --                     --                     11.134 ± 0.001        
  60092.78859            --                     --                     10.916 ± 0.001         --                    
  60093.56963            --                     11.0397 ± 0.0007       --                     --                    
  60093.56984            --                     11.0548 ± 0.0007       --                     --                    
  60093.57134            --                     --                     --                     11.125 ± 0.001        
  60093.57155            --                     --                     --                     11.111 ± 0.001        
  60093.63795            --                     --                     10.965 ± 0.001         --                    
  60093.64015            11.0144 ± 0.0008       11.0489 ± 0.0007       --                     --                    
  60093.64036            --                     11.0583 ± 0.0007       --                     --                    
  60093.64044            11.0208 ± 0.0008       --                     --                     --                    
  60093.64160            --                     --                     10.970 ± 0.001         11.125 ± 0.001        
  60093.64181            --                     --                     --                     11.131 ± 0.001        
  60093.64189            --                     --                     10.973 ± 0.001         --                    
  60093.74324            --                     --                     10.987 ± 0.001         11.127 ± 0.001        
  60093.74345            --                     --                     --                     11.134 ± 0.001        
  60093.74352            --                     --                     10.985 ± 0.001         --                    
  60093.74446            11.0283 ± 0.0008       --                     --                     --                    
  60093.74447            --                     11.0722 ± 0.0008       --                     --                    
  60093.74466            --                     11.0556 ± 0.0008       --                     --                    
  60093.74475            11.0388 ± 0.0008       --                     --                     --                    
  60093.81091            11.0352 ± 0.0008       11.0578 ± 0.0007       --                     --                    
  60093.81112            --                     11.068 ± 0.001         --                     --                    
  60093.81120            11.0365 ± 0.0008       --                     --                     --                    
  60093.81213            --                     --                     10.976 ± 0.001         11.121 ± 0.001        
  60093.81234            --                     --                     --                     11.107 ± 0.001        
  60093.81242            --                     --                     10.978 ± 0.001         --                    
  60094.60705            11.1090 ± 0.0009       --                     --                     --                    
  60094.64885            11.1008 ± 0.0009       11.0856 ± 0.0008       --                     --                    
  60094.64906            --                     11.0749 ± 0.0008       --                     --                    
  60094.64914            11.1079 ± 0.0009       --                     --                     --                    
  60094.65010            --                     --                     11.031 ± 0.001         --                    
  60094.65039            --                     --                     11.029 ± 0.001         --                    
  60094.71458            11.1063 ± 0.0009       11.0823 ± 0.0008       --                     --                    
  60094.71478            --                     11.0826 ± 0.0008       --                     --                    
  60094.71487            11.1175 ± 0.0009       --                     --                     --                    
  60094.71581            --                     --                     11.041 ± 0.001         11.135 ± 0.001        
  60094.71610            --                     --                     11.028 ± 0.001         --                    
  60094.80869            11.1112 ± 0.0009       11.0871 ± 0.0007       --                     --                    
  60094.80890            --                     11.0847 ± 0.0007       --                     --                    
  60094.80898            11.1089 ± 0.0009       --                     --                     --                    
  60094.80991            --                     --                     11.025 ± 0.001         11.124 ± 0.001        
  60094.81010            --                     --                     --                     11.121 ± 0.001        
  60094.81019            --                     --                     11.015 ± 0.001         --                    
  60095.59997            --                     --                     --                     11.202 ± 0.001        
  60095.60103            --                     --                     11.064 ± 0.001         --                    
  60095.60285            --                     --                     11.066 ± 0.001         --                    
  60095.60306            --                     --                     --                     11.134 ± 0.001        
  60095.60314            --                     --                     11.069 ± 0.001         --                    
  60095.60476            --                     --                     11.083 ± 0.001         --                    
  60095.60503            --                     --                     11.058 ± 0.001         --                    
  60095.60557            --                     --                     11.075 ± 0.001         11.137 ± 0.001        
  60095.60578            --                     --                     --                     11.140 ± 0.001        
  60095.60586            --                     --                     11.074 ± 0.001         --                    
  60095.68302            11.1942 ± 0.0009       11.0992 ± 0.0008       --                     --                    
  60095.68323            --                     11.0821 ± 0.0007       --                     --                    
  60095.68331            11.1883 ± 0.0009       --                     --                     --                    
  60095.68539            11.2084 ± 0.0009       --                     --                     --                    
  60095.68694            11.2139 ± 0.0009       --                     --                     --                    
  60095.68696            --                     11.0973 ± 0.0008       --                     --                    
  60095.68715            --                     11.1019 ± 0.0008       --                     --                    
  60095.68723            11.2019 ± 0.0009       --                     --                     --                    
  60095.68900            --                     --                     11.071 ± 0.001         11.135 ± 0.001        
  60095.68928            --                     --                     11.075 ± 0.001         --                    
  60095.75521            11.2046 ± 0.0009       11.0976 ± 0.0008       --                     --                    
  60095.75542            --                     11.0982 ± 0.0008       --                     --                    
  60095.75550            11.1979 ± 0.0009       --                     --                     --                    
  60095.75656            --                     --                     11.068 ± 0.001         --                    
  60095.75676            --                     --                     --                     11.105 ± 0.001        
  60095.75684            --                     --                     11.067 ± 0.001         --                    
  60095.79806            --                     11.0752 ± 0.0007       --                     --                    
  60095.79826            --                     11.0849 ± 0.0007       --                     --                    
  60095.79834            11.1925 ± 0.0009       --                     --                     --                    
  60095.80042            --                     --                     11.066 ± 0.001         11.128 ± 0.001        
  60095.80061            --                     --                     --                     11.123 ± 0.001        
  60095.80069            --                     --                     11.058 ± 0.001         --                    
  60096.60716            11.2720 ± 0.0009       11.0946 ± 0.0008       --                     --                    
  60096.60736            --                     11.1159 ± 0.0008       --                     --                    
  60096.60745            11.2806 ± 0.0009       --                     --                     --                    
  60096.60870            --                     --                     11.116 ± 0.001         11.151 ± 0.001        
  60096.60889            --                     --                     --                     11.141 ± 0.001        
  60096.60898            --                     --                     11.128 ± 0.001         --                    
  60096.65968            11.291 ± 0.001         11.1095 ± 0.0008       --                     --                    
  60096.65987            --                     11.1143 ± 0.0008       --                     --                    
  60096.65997            11.2764 ± 0.0009       --                     --                     --                    
  60096.66098            --                     --                     11.118 ± 0.001         11.144 ± 0.001        
  60096.66117            --                     --                     --                     11.144 ± 0.001        
  60096.66127            --                     --                     11.112 ± 0.001         --                    
  60096.69823            11.2752 ± 0.0009       11.1183 ± 0.0008       --                     --                    
  60096.69843            --                     11.1084 ± 0.0008       --                     --                    
  60096.69852            11.2917 ± 0.0009       --                     --                     --                    
  60096.69947            --                     --                     11.121 ± 0.001         11.135 ± 0.001        
  60096.69965            --                     --                     --                     11.128 ± 0.001        
  60096.69975            --                     --                     11.120 ± 0.001         --                    
  60096.72472            --                     11.0902 ± 0.0007       --                     --                    
  60096.72492            --                     11.0968 ± 0.0007       --                     --                    
  60096.72786            --                     --                     11.121 ± 0.001         --                    
  60096.72876            --                     --                     11.130 ± 0.001         --                    
  60096.72979            --                     --                     11.124 ± 0.001         11.089 ± 0.001        
  60096.72999            --                     --                     --                     11.119 ± 0.001        
  60096.73008            --                     --                     11.121 ± 0.001         --                    
  60096.73111            --                     11.1205 ± 0.0008       --                     --                    
  60096.73112            11.3032 ± 0.0009       --                     --                     --                    
  60096.73131            --                     11.1080 ± 0.0008       --                     --                    
  60096.73140            11.2757 ± 0.0009       --                     --                     --                    
  60097.63490            11.368 ± 0.001         --                     --                     --                    
  60097.63491            --                     11.1404 ± 0.0008       --                     --                    
  60097.63509            --                     11.1182 ± 0.0008       --                     --                    
  60097.63519            11.378 ± 0.001         --                     --                     --                    
  60097.63616            --                     --                     11.177 ± 0.001         11.140 ± 0.001        
  60097.63634            --                     --                     --                     11.142 ± 0.001        
  60097.63644            --                     --                     11.171 ± 0.001         --                    
  60097.67826            11.378 ± 0.001         11.1426 ± 0.0008       --                     --                    
  60097.67846            --                     11.1621 ± 0.0008       --                     --                    
  60097.67854            11.384 ± 0.001         --                     --                     --                    
  60097.67964            --                     --                     11.197 ± 0.001         11.151 ± 0.001        
  60097.67984            --                     --                     --                     11.144 ± 0.001        
  60097.67993            --                     --                     11.187 ± 0.001         --                    
  60097.74693            11.379 ± 0.001         11.1566 ± 0.0008       --                     --                    
  60097.74712            --                     11.1463 ± 0.0008       --                     --                    
  60097.74721            11.378 ± 0.001         --                     --                     --                    
  60097.74815            --                     --                     11.114 ± 0.001         11.143 ± 0.001        
  60097.74833            --                     --                     --                     11.145 ± 0.001        
  60097.74843            --                     --                     11.182 ± 0.001         --                    
  60098.58859            --                     11.1326 ± 0.0008       --                     --                    
  60098.58860            11.396 ± 0.001         --                     --                     --                    
  60098.58870            --                     11.1388 ± 0.0008       --                     --                    
  60098.58881            11.394 ± 0.001         --                     --                     --                    
  60098.58953            --                     11.1003 ± 0.0008       --                     --                    
  60098.58955            11.415 ± 0.001         --                     --                     --                    
  60098.59074            --                     11.1273 ± 0.0007       --                     --                    
  60098.59075            11.394 ± 0.001         --                     --                     --                    
  60098.59086            --                     11.1280 ± 0.0008       --                     --                    
  60098.59096            11.383 ± 0.001         --                     --                     --                    
  60098.59164            --                     11.1508 ± 0.0008       --                     --                    
  60098.59166            11.405 ± 0.001         --                     --                     --                    
  60098.59176            --                     11.1432 ± 0.0008       --                     --                    
  60098.59188            11.389 ± 0.001         --                     --                     --                    
  60098.59352            --                     11.1350 ± 0.0008       --                     --                    
  60098.59353            11.372 ± 0.001         --                     --                     --                    
  60098.59363            --                     11.1342 ± 0.0008       --                     --                    
  60098.59375            11.392 ± 0.001         --                     --                     --                    
  60098.59477            --                     --                     --                     11.143 ± 0.001        
  60098.59479            --                     --                     11.160 ± 0.001         --                    
  60098.59488            --                     --                     --                     11.137 ± 0.001        
  60098.59500            --                     --                     11.161 ± 0.001         --                    
  60098.59593            --                     --                     --                     11.117 ± 0.001        
  60098.59594            --                     --                     11.168 ± 0.001         --                    
  60098.59604            --                     --                     --                     11.135 ± 0.001        
  60098.59615            --                     --                     11.167 ± 0.001         --                    
  60098.63358            --                     11.1528 ± 0.0008       --                     --                    
  60098.63360            11.389 ± 0.001         --                     --                     --                    
  60098.63369            --                     11.1255 ± 0.0008       --                     --                    
  60098.63381            11.386 ± 0.001         --                     --                     --                    
  60098.63538            --                     --                     --                     11.139 ± 0.001        
  60098.63541            --                     --                     11.175 ± 0.001         --                    
  60098.63551            --                     --                     --                     11.123 ± 0.001        
  60098.63561            --                     --                     11.165 ± 0.001         --                    
  60098.65269            --                     11.1333 ± 0.0008       --                     --                    
  60098.65270            11.393 ± 0.001         --                     --                     --                    
  60098.65280            --                     11.1319 ± 0.0008       --                     --                    
  60098.65291            11.403 ± 0.001         --                     --                     --                    
  60098.65377            --                     --                     --                     11.120 ± 0.001        
  60098.65380            --                     --                     11.182 ± 0.001         --                    
  60098.65390            --                     --                     --                     11.115 ± 0.001        
  60098.65400            --                     --                     11.174 ± 0.001         --                    
  60098.68087            --                     11.1484 ± 0.0008       --                     --                    
  60098.68089            11.411 ± 0.001         --                     --                     --                    
  60098.68100            --                     11.1298 ± 0.0008       --                     --                    
  60098.68110            11.388 ± 0.001         --                     --                     --                    
  60099.60186            11.555 ± 0.001         11.2071 ± 0.0008       --                     --                    
  60099.60214            11.551 ± 0.001         11.1987 ± 0.0008       --                     --                    
  60099.60243            11.555 ± 0.001         11.2149 ± 0.0008       --                     --                    
  60099.60339            --                     --                     11.304 ± 0.001         11.179 ± 0.001        
  60099.60367            --                     --                     --                     11.181 ± 0.001        
  60099.60368            --                     --                     11.307 ± 0.001         --                    
  60099.60396            --                     --                     11.308 ± 0.001         --                    
  60099.65241            11.553 ± 0.001         11.1948 ± 0.0008       --                     --                    
  60099.65269            --                     11.2015 ± 0.0008       --                     --                    
  60099.65270            11.550 ± 0.001         --                     --                     --                    
  60099.65296            --                     11.1999 ± 0.0008       --                     --                    
  60099.65297            11.550 ± 0.001         --                     --                     --                    
  60099.65392            --                     --                     --                     11.185 ± 0.001        
  60099.65394            --                     --                     11.304 ± 0.001         --                    
  60099.65420            --                     --                     --                     11.170 ± 0.001        
  60099.65421            --                     --                     11.298 ± 0.001         --                    
  60099.65449            --                     --                     --                     11.173 ± 0.001        
  60099.65450            --                     --                     11.298 ± 0.001         --                    
  60099.68407            11.545 ± 0.001         11.1995 ± 0.0008       --                     --                    
  60099.68435            11.542 ± 0.001         11.2091 ± 0.0008       --                     --                    
  60099.68463            --                     11.1994 ± 0.0008       --                     --                    
  60099.68464            11.553 ± 0.001         --                     --                     --                    
  60099.68589            11.561 ± 0.001         --                     --                     --                    
  60099.68692            11.546 ± 0.001         --                     --                     --                    
  60099.68777            11.566 ± 0.001         11.2045 ± 0.0008       --                     --                    
  60099.68803            --                     11.1989 ± 0.0008       --                     --                    
  60099.68804            11.544 ± 0.001         --                     --                     --                    
  60099.68832            --                     11.2006 ± 0.0008       --                     --                    
  60099.68833            11.556 ± 0.001         --                     --                     --                    
  60099.68941            --                     --                     11.292 ± 0.001         11.178 ± 0.001        
  60099.68969            --                     --                     --                     11.174 ± 0.001        
  60099.68970            --                     --                     11.284 ± 0.001         --                    
  60099.68998            --                     --                     --                     11.187 ± 0.001        
  60099.68999            --                     --                     11.287 ± 0.001         --                    
  60099.75437            11.543 ± 0.001         11.2033 ± 0.0008       --                     --                    
  60099.75465            11.539 ± 0.001         11.1843 ± 0.0008       --                     --                    
  60099.75493            --                     11.1846 ± 0.0008       --                     --                    
  60099.75494            11.537 ± 0.001         --                     --                     --                    
  60099.75596            --                     --                     11.294 ± 0.001         11.157 ± 0.001        
  60099.75624            --                     --                     --                     11.181 ± 0.001        
  60099.75625            --                     --                     11.295 ± 0.001         --                    
  60099.75653            --                     --                     11.298 ± 0.001         11.200 ± 0.001        
  60101.60913            11.725 ± 0.001         11.2680 ± 0.0008       --                     --                    
  60101.60941            11.712 ± 0.001         11.2830 ± 0.0008       --                     --                    
  60101.60969            --                     11.2727 ± 0.0008       --                     --                    
  60101.60970            11.717 ± 0.001         --                     --                     --                    
  60101.61081            --                     --                     11.410 ± 0.001         11.233 ± 0.001        
  60101.61109            --                     --                     --                     11.235 ± 0.001        
  60101.61110            --                     --                     11.402 ± 0.001         --                    
  60101.61137            --                     --                     --                     11.217 ± 0.001        
  60101.61138            --                     --                     11.410 ± 0.001         --                    
  60113.64102            13.134 ± 0.002         --                     --                     --                    
  60113.64103            --                     11.6587 ± 0.0009       --                     --                    
  60113.64131            13.120 ± 0.002         --                     --                     --                    
  60113.64132            --                     11.6594 ± 0.0009       --                     --                    
  60113.64160            13.137 ± 0.002         --                     --                     --                    
  60113.64161            --                     11.660 ± 0.001         --                     --                    
  60113.64258            --                     --                     12.310 ± 0.002         --                    
  60113.64260            --                     --                     --                     11.503 ± 0.001        
  60113.64287            --                     --                     12.304 ± 0.002         --                    
  60113.64288            --                     --                     --                     11.495 ± 0.001        
  60113.64316            --                     --                     12.298 ± 0.002         11.483 ± 0.001        
  60113.66326            13.145 ± 0.002         --                     --                     --                    
  60113.66328            --                     11.676 ± 0.001         --                     --                    
  60113.66354            13.125 ± 0.002         --                     --                     --                    
  60113.66355            --                     11.679 ± 0.001         --                     --                    
  60113.66383            13.129 ± 0.002         --                     --                     --                    
  60113.66384            --                     11.6676 ± 0.0009       --                     --                    
  60113.66481            --                     --                     12.310 ± 0.002         --                    
  60113.66484            --                     --                     --                     11.502 ± 0.001        
  60113.66510            --                     --                     12.315 ± 0.002         --                    
  60113.66512            --                     --                     --                     11.504 ± 0.001        
  60113.66538            --                     --                     12.307 ± 0.002         --                    
  60113.66539            --                     --                     --                     11.511 ± 0.001        
  60113.72241            --                     11.6608 ± 0.0009       --                     --                    
  60113.72262            --                     11.6508 ± 0.0009       --                     --                    
  60113.72281            --                     11.6509 ± 0.0009       --                     --                    
  60113.72296            13.122 ± 0.002         --                     --                     --                    
  60113.72419            --                     --                     12.302 ± 0.002         --                    
  60113.72420            --                     --                     --                     11.478 ± 0.001        
  60113.72441            --                     --                     --                     11.482 ± 0.001        
  60113.72448            --                     --                     12.297 ± 0.002         --                    
  60113.72462            --                     --                     --                     11.490 ± 0.001        
  60113.72476            --                     --                     12.306 ± 0.002         --                    
  60121.56422            --                     11.861 ± 0.001         --                     --                    
  60121.56424            14.070 ± 0.003         --                     --                     --                    
  60121.56597            --                     --                     --                     11.622 ± 0.001        
  60121.56600            --                     --                     12.923 ± 0.003         --                    
  60121.66014            --                     11.875 ± 0.001         --                     --                    
  60121.66017            14.064 ± 0.003         --                     --                     --                    
  60121.66185            --                     --                     --                     11.625 ± 0.001        
  60121.66189            --                     --                     12.916 ± 0.003         --                    
  60121.67941            --                     11.856 ± 0.001         --                     --                    
  60121.68111            --                     --                     --                     11.589 ± 0.001        
  60121.68145            --                     --                     --                     11.591 ± 0.001        
  60125.57446            14.407 ± 0.004         --                     --                     --                    
  60125.57447            --                     11.941 ± 0.001         --                     --                    
  60125.57509            --                     11.933 ± 0.001         --                     --                    
  60125.57573            --                     11.930 ± 0.001         --                     --                    
  60125.60355            --                     --                     13.195 ± 0.003         11.525 ± 0.002        
  60125.60419            --                     --                     13.196 ± 0.003         11.622 ± 0.001        
  60125.62186            14.431 ± 0.004         --                     --                     --                    
  60125.62188            --                     11.941 ± 0.001         --                     --                    
  60125.62250            14.433 ± 0.004         11.950 ± 0.001         --                     --                    
  60125.62313            14.440 ± 0.004         --                     --                     --                    
  60125.62314            --                     11.946 ± 0.001         --                     --                    
  60126.59735            14.548 ± 0.004         --                     --                     --                    
  60126.59736            --                     11.980 ± 0.001         --                     --                    
  60126.59804            14.560 ± 0.004         11.963 ± 0.001         --                     --                    
  60126.59873            14.556 ± 0.004         --                     --                     --                    
  60126.59874            --                     11.966 ± 0.001         --                     --                    
  60126.60009            --                     --                     13.265 ± 0.003         --                    
  60126.60010            --                     --                     --                     11.667 ± 0.001        
  60126.60079            --                     --                     13.278 ± 0.003         11.668 ± 0.001        
  60126.60147            --                     --                     13.262 ± 0.003         --                    
  60126.60148            --                     --                     --                     11.680 ± 0.001        
  60141.55476            15.563 ± 0.007         12.233 ± 0.001         --                     --                    
  60141.55505            --                     12.227 ± 0.001         --                     --                    
  60141.55534            --                     12.237 ± 0.001         --                     --                    
  60141.55561            --                     12.237 ± 0.001         --                     --                    
  60141.55562            15.571 ± 0.007         --                     --                     --                    
  60141.55590            --                     12.236 ± 0.001         --                     --                    
  60141.55619            --                     12.238 ± 0.001         --                     --                    
  60141.55648            --                     12.229 ± 0.001         --                     --                    
  60141.55649            15.566 ± 0.007         --                     --                     --                    
  60141.55677            --                     12.229 ± 0.001         --                     --                    
  60141.55705            --                     12.238 ± 0.001         --                     --                    
  60141.55802            --                     --                     14.142 ± 0.004         11.829 ± 0.001        
  60141.55830            --                     --                     --                     11.816 ± 0.001        
  60141.55859            --                     --                     --                     11.822 ± 0.001        
  60141.55888            --                     --                     14.155 ± 0.004         11.811 ± 0.001        
  60141.55917            --                     --                     --                     11.815 ± 0.001        
  60141.55944            --                     --                     --                     11.818 ± 0.001        
  60141.55973            --                     --                     --                     11.815 ± 0.001        
  60141.55975            --                     --                     14.155 ± 0.004         --                    
  60141.56002            --                     --                     --                     11.826 ± 0.001        
  60141.56031            --                     --                     --                     11.828 ± 0.001        
  60172.56565            --                     14.343 ± 0.003         --                     --                    
  60172.56603            17.44 ± 0.02           --                     --                     --                    
  60172.56725            17.47 ± 0.02           --                     --                     --                    
  60172.56726            --                     14.367 ± 0.003         --                     --                    
  60172.56765            --                     14.349 ± 0.003         --                     --                    
  60172.56806            --                     14.354 ± 0.003         --                     --                    
  60172.56913            --                     --                     16.65 ± 0.01           --                    
  60172.56993            --                     --                     --                     13.373 ± 0.003        
  60172.57032            --                     --                     16.64 ± 0.01           --                    
  60172.57115            --                     --                     --                     13.350 ± 0.003        
  60172.57154            --                     --                     16.63 ± 0.01           --                    
  60172.57155            --                     --                     --                     13.371 ± 0.003        
  60172.57235            --                     --                     --                     13.401 ± 0.003        
  60173.57637            --                     14.400 ± 0.003         --                     --                    
  60173.57638            17.51 ± 0.02           --                     --                     --                    
  60173.57712            --                     14.402 ± 0.003         --                     --                    
  60173.57787            --                     14.408 ± 0.003         --                     --                    
  60173.57861            17.49 ± 0.02           14.415 ± 0.003         --                     --                    
  60173.57936            --                     14.394 ± 0.003         --                     --                    
  60173.58012            --                     14.417 ± 0.003         --                     --                    
  60173.58086            17.51 ± 0.02           14.407 ± 0.003         --                     --                    
  60173.58161            --                     14.415 ± 0.003         --                     --                    
  60173.58236            --                     14.416 ± 0.003         --                     --                    
  60173.58510            --                     --                     --                     13.422 ± 0.003        
  60173.58512            --                     --                     16.67 ± 0.01           --                    
  60173.58586            --                     --                     --                     13.416 ± 0.003        
  60173.58661            --                     --                     --                     13.408 ± 0.003        
  60173.58735            --                     --                     16.68 ± 0.01           13.419 ± 0.003        
  60173.58810            --                     --                     --                     13.421 ± 0.003        
  60173.58885            --                     --                     --                     13.426 ± 0.003        
  60173.58961            --                     --                     16.69 ± 0.01           13.426 ± 0.003        
  60173.59035            --                     --                     --                     13.425 ± 0.003        
  60173.59110            --                     --                     --                     13.426 ± 0.003        
  60190.51736            --                     --                     16.86 ± 0.02           --                    
  60190.51737            --                     --                     --                     13.609 ± 0.003        
  60190.51836            --                     --                     --                     13.605 ± 0.003        
  60190.51933            --                     --                     --                     13.603 ± 0.003        
  60190.52030            --                     --                     --                     13.607 ± 0.003        
  60190.52929            --                     14.664 ± 0.004         --                     --                    
  60190.53038            --                     14.675 ± 0.004         --                     --                    
  60190.53147            --                     14.660 ± 0.004         --                     --                    
  60190.53257            --                     14.668 ± 0.004         --                     --                    
  60190.53366            --                     14.674 ± 0.004         --                     --                    
  60190.53476            --                     14.655 ± 0.004         --                     --                    
  60190.53595            --                     14.652 ± 0.004         --                     --                    
  60190.53705            --                     14.666 ± 0.004         --                     --                    
  60190.53814            --                     14.664 ± 0.004         --                     --                    
  60190.54059            --                     --                     --                     13.615 ± 0.003        
  60190.54156            --                     --                     --                     13.610 ± 0.003        
  60190.54253            --                     --                     --                     13.614 ± 0.003        
  60190.54351            --                     --                     --                     13.606 ± 0.003        
  60190.54449            --                     --                     --                     13.617 ± 0.003        
  60190.54546            --                     --                     --                     13.620 ± 0.003        
  60190.54644            --                     --                     --                     13.610 ± 0.003        
  60190.54741            --                     --                     --                     13.618 ± 0.003        
  60190.54839            --                     --                     --                     13.618 ± 0.003        
  60190.54936            --                     --                     --                     13.616 ± 0.003        
  60190.55034            --                     --                     --                     13.615 ± 0.003        
  60190.55131            --                     --                     --                     13.604 ± 0.003        
  60191.52068            --                     --                     --                     13.615 ± 0.003        
  60191.52167            --                     --                     --                     13.623 ± 0.003        
  60191.52264            --                     --                     --                     13.618 ± 0.003        
  60191.52361            --                     --                     --                     13.621 ± 0.003        
  60191.52458            --                     --                     --                     13.621 ± 0.003        
  60191.52556            --                     --                     --                     13.624 ± 0.003        
  60191.52653            --                     --                     --                     13.615 ± 0.003        
  60191.52750            --                     --                     --                     13.632 ± 0.003        
  60191.52847            --                     --                     --                     13.635 ± 0.003        
  60191.52944            --                     --                     --                     13.622 ± 0.003        
  60191.53139            --                     --                     --                     13.614 ± 0.003        
  60191.53888            17.66 ± 0.02           14.686 ± 0.004         --                     --                    
  60191.53998            --                     14.663 ± 0.004         --                     --                    
  60191.54106            --                     14.685 ± 0.004         --                     --                    
  60191.54215            --                     14.686 ± 0.004         --                     --                    
  60191.54228            17.66 ± 0.02           --                     --                     --                    
  60191.54324            --                     14.690 ± 0.004         --                     --                    
  60191.54433            --                     14.685 ± 0.004         --                     --                    
  60191.54553            --                     14.676 ± 0.004         --                     --                    
  60191.54568            17.65 ± 0.02           --                     --                     --                    
  60191.54663            --                     14.681 ± 0.004         --                     --                    
  60191.54772            --                     14.687 ± 0.004         --                     --                    
  60192.52808            --                     --                     16.89 ± 0.02           13.621 ± 0.003        
  60192.52905            --                     --                     --                     13.631 ± 0.003        
  60192.53002            --                     --                     --                     13.630 ± 0.003        
  60192.53100            --                     --                     --                     13.642 ± 0.003        
  60192.53182            --                     --                     16.90 ± 0.02           --                    
  60192.53197            --                     --                     --                     13.633 ± 0.003        
  60192.53295            --                     --                     --                     13.646 ± 0.003        
  60192.53392            --                     --                     --                     13.639 ± 0.003        
  60192.53490            --                     --                     --                     13.647 ± 0.003        
  60192.53572            --                     --                     16.90 ± 0.02           --                    
  60192.53587            --                     --                     --                     13.640 ± 0.003        
  60192.53684            --                     --                     --                     13.638 ± 0.003        
  60192.53781            --                     --                     --                     13.627 ± 0.003        
  60192.53880            --                     --                     --                     13.629 ± 0.003        
  60192.54030            17.63 ± 0.02           --                     --                     --                    
  60192.54031            --                     14.714 ± 0.004         --                     --                    
  60192.54140            --                     14.708 ± 0.004         --                     --                    
  60192.54249            --                     14.697 ± 0.004         --                     --                    
  60192.54358            --                     14.700 ± 0.004         --                     --                    
  60192.54370            17.66 ± 0.02           --                     --                     --                    
  60192.54466            --                     14.700 ± 0.004         --                     --                    
  60192.54575            --                     14.702 ± 0.004         --                     --                    
  60192.54696            --                     14.699 ± 0.004         --                     --                    
  60192.54712            17.62 ± 0.02           --                     --                     --                    
  60192.54804            --                     14.703 ± 0.004         --                     --                    
  60192.54914            --                     14.696 ± 0.004         --                     --                    
  60193.53492            --                     --                     16.89 ± 0.02           13.637 ± 0.003        
  60193.53589            --                     --                     --                     13.642 ± 0.003        
  60193.53686            --                     --                     --                     13.636 ± 0.003        
  60193.53784            --                     --                     --                     13.634 ± 0.003        
  60193.53866            --                     --                     16.87 ± 0.02           --                    
  60193.53881            --                     --                     --                     13.636 ± 0.003        
  60193.53978            --                     --                     --                     13.628 ± 0.003        
  60193.54076            --                     --                     --                     13.629 ± 0.003        
  60193.54174            --                     --                     --                     13.628 ± 0.003        
  60193.54256            --                     --                     16.88 ± 0.02           --                    
  60193.54271            --                     --                     --                     13.631 ± 0.003        
  60193.54368            --                     --                     --                     13.641 ± 0.003        
  60193.54465            --                     --                     --                     13.632 ± 0.003        
  60193.54563            --                     --                     --                     13.636 ± 0.003        
  60193.54715            --                     14.718 ± 0.004         --                     --                    
  60193.54716            17.65 ± 0.02           --                     --                     --                    
  60193.54824            --                     14.714 ± 0.004         --                     --                    
  60193.54934            --                     14.716 ± 0.004         --                     --                    
  60193.55043            --                     14.726 ± 0.004         --                     --                    
  60193.55057            17.65 ± 0.02           --                     --                     --                    
  60193.55152            --                     14.715 ± 0.004         --                     --                    
  60193.55260            --                     14.723 ± 0.004         --                     --                    
  60193.55381            --                     14.724 ± 0.004         --                     --                    
  60193.55397            17.64 ± 0.02           --                     --                     --                    
  60193.55491            --                     14.714 ± 0.004         --                     --                    
  60193.55600            --                     14.723 ± 0.004         --                     --                    
  60195.56031            --                     --                     17.04 ± 0.02           --                    
  60195.56032            --                     --                     --                     14.301 ± 0.004        
  60195.56193            --                     --                     --                     13.725 ± 0.003        
  60195.56314            --                     --                     --                     13.692 ± 0.003        
  60195.56420            --                     --                     16.87 ± 0.02           --                    
  60195.56421            --                     --                     --                     13.631 ± 0.003        
  60195.56616            --                     --                     --                     13.652 ± 0.003        
  60195.56714            --                     --                     --                     13.662 ± 0.003        
  60195.56868            --                     14.733 ± 0.004         --                     --                    
  60195.57024            17.63 ± 0.02           14.730 ± 0.004         --                     --                    
  60195.57124            --                     14.726 ± 0.004         --                     --                    
  60195.57223            --                     14.731 ± 0.004         --                     --                    
  60195.57367            17.61 ± 0.02           --                     --                     --                    
  60195.57368            --                     14.721 ± 0.004         --                     --                    
  60195.57554            --                     14.722 ± 0.004         --                     --                    
  60195.57661            --                     14.734 ± 0.004         --                     --                    
  60201.51149            --                     --                     16.94 ± 0.02           --                    
  60201.51150            --                     --                     --                     13.699 ± 0.003        
  60201.51248            --                     --                     --                     13.714 ± 0.003        
  60201.51345            --                     --                     --                     13.723 ± 0.003        
  60201.51442            --                     --                     --                     13.723 ± 0.003        
  60201.51523            --                     --                     16.94 ± 0.02           --                    
  60201.51539            --                     --                     --                     13.734 ± 0.003        
  60201.51637            --                     --                     --                     13.745 ± 0.003        
  60201.51734            --                     --                     --                     13.734 ± 0.003        
  60201.51831            --                     --                     --                     13.731 ± 0.003        
  60201.51912            --                     --                     16.95 ± 0.02           --                    
  60201.51928            --                     --                     --                     13.731 ± 0.003        
  60201.52025            --                     --                     --                     13.738 ± 0.003        
  60201.52123            --                     --                     --                     13.733 ± 0.003        
  60201.52220            --                     --                     --                     13.730 ± 0.003        
  60201.52368            17.71 ± 0.02           --                     --                     --                    
  60201.52369            --                     14.823 ± 0.004         --                     --                    
  60201.52478            --                     14.815 ± 0.004         --                     --                    
  60201.52587            --                     14.824 ± 0.004         --                     --                    
  60201.52694            --                     14.823 ± 0.004         --                     --                    
  60201.52708            17.67 ± 0.02           --                     --                     --                    
  60201.52803            --                     14.820 ± 0.004         --                     --                    
  60201.52912            --                     14.816 ± 0.004         --                     --                    
  60201.53034            --                     14.812 ± 0.004         --                     --                    
  60201.53049            17.70 ± 0.02           --                     --                     --                    
  60201.53142            --                     14.819 ± 0.004         --                     --                    
  60201.53251            --                     14.823 ± 0.004         --                     --                    
  60221.48928            --                     --                     --                     13.875 ± 0.003        
  60221.49034            --                     --                     17.01 ± 0.02           13.877 ± 0.003        
  60221.49476            --                     --                     17.02 ± 0.02           13.882 ± 0.003        
  60221.49679            --                     --                     --                     13.892 ± 0.003        
  60221.49845            --                     --                     17.04 ± 0.02           --                    
  60221.49865            --                     15.021 ± 0.004         --                     --                    
  60221.49963            --                     15.027 ± 0.004         --                     --                    
  60221.50063            --                     15.019 ± 0.004         --                     --                    
  60274.94293            --                     --                     17.64 ± 0.02           14.575 ± 0.004        
  60274.94484            --                     --                     --                     14.565 ± 0.004        
  60274.94965            18.32 ± 0.02           --                     --                     --                    
  60274.94966            --                     15.721 ± 0.006         --                     --                    
  60274.95156            --                     15.733 ± 0.006         --                     --                    
  60274.95345            18.29 ± 0.02           --                     --                     --                    
  60274.95347            --                     15.724 ± 0.006         --                     --                    
  60274.95537            --                     15.727 ± 0.006         --                     --                    
  60274.95727            18.23 ± 0.03           --                     --                     --                    
  60274.95728            --                     15.729 ± 0.006         --                     --                    
  60274.95918            --                     15.713 ± 0.006         --                     --                    
  60282.93948            --                     15.811 ± 0.007         --                     --                    
  60282.94138            --                     15.829 ± 0.006         --                     --                    
  60282.94328            18.28 ± 0.02           --                     --                     --                    
  60282.94329            --                     15.822 ± 0.006         --                     --                    
  60282.94519            --                     15.820 ± 0.006         --                     --                    
  60282.94709            --                     15.839 ± 0.006         --                     --                    
  60282.94900            --                     15.827 ± 0.006         --                     --                    
  60282.95169            --                     --                     --                     14.647 ± 0.005        
  60282.95359            --                     --                     --                     14.664 ± 0.005        
  60307.87201            18.43 ± 0.03           16.104 ± 0.007         --                     --                    
  60307.87392            --                     16.101 ± 0.007         --                     --                    
  60307.87833            --                     --                     17.79 ± 0.02           14.977 ± 0.005        
  60307.88024            --                     --                     --                     14.977 ± 0.005        
  60312.95450            18.63 ± 0.03           --                     --                     --                    
  60312.95453            --                     16.192 ± 0.007         --                     --                    
  60312.95678            --                     16.190 ± 0.007         --                     --                    
  60312.95935            18.63 ± 0.03           --                     --                     --                    
  60312.95936            --                     16.194 ± 0.007         --                     --                    
  60312.96162            --                     16.188 ± 0.007         --                     --                    
  60312.96497            --                     --                     17.96 ± 0.03           --                    
  60312.96498            --                     --                     --                     15.061 ± 0.006        
  60312.96723            --                     --                     --                     15.050 ± 0.006        
  60313.94937            18.46 ± 0.03           --                     --                     --                    
  60313.94939            --                     16.208 ± 0.007         --                     --                    
  60313.95164            --                     16.217 ± 0.008         --                     --                    
  60313.95640            18.44 ± 0.03           --                     --                     --                    
  60313.95641            --                     16.210 ± 0.007         --                     --                    
  60313.95867            --                     16.198 ± 0.007         --                     --                    
  60313.96149            18.41 ± 0.02           --                     --                     --                    
  60313.96150            --                     16.207 ± 0.008         --                     --                    
  60313.96376            --                     16.206 ± 0.007         --                     --                    
  60313.96662            18.43 ± 0.03           --                     --                     --                    
  60313.96663            --                     16.194 ± 0.007         --                     --                    
  60313.96889            --                     16.177 ± 0.007         --                     --                    
  60314.91522            --                     --                     17.87 ± 0.02           --                    
  60314.91523            --                     --                     --                     15.095 ± 0.006        
  60314.91749            --                     --                     --                     15.105 ± 0.006        
  60314.91972            --                     --                     17.85 ± 0.02           --                    
  60314.91973            --                     --                     --                     15.099 ± 0.006        
  60314.92199            --                     --                     --                     15.093 ± 0.006        
  60314.92894            --                     --                     17.87 ± 0.02           --                    
  60314.92895            --                     --                     --                     15.104 ± 0.006        
  60314.93119            --                     --                     --                     15.102 ± 0.006        
  60314.93343            --                     --                     17.86 ± 0.02           --                    
  60314.93345            --                     --                     --                     15.096 ± 0.006        
  60314.93569            --                     --                     --                     15.098 ± 0.006        
  60314.93794            --                     --                     17.87 ± 0.02           --                    
  60314.93795            --                     --                     --                     15.103 ± 0.006        
  60314.94020            --                     --                     --                     15.104 ± 0.006        
  60314.94326            18.41 ± 0.02           --                     --                     --                    
  60314.94328            --                     16.201 ± 0.007         --                     --                    
  60314.94552            --                     16.215 ± 0.008         --                     --                    
  60314.94775            18.42 ± 0.03           --                     --                     --                    
  60314.94778            --                     16.221 ± 0.008         --                     --                    
  60314.95226            18.41 ± 0.02           --                     --                     --                    
  60314.95228            --                     16.211 ± 0.008         --                     --                    
  60314.95453            --                     16.217 ± 0.008         --                     --                    
  60320.96233            --                     --                     17.91 ± 0.03           15.190 ± 0.006        
  60320.96458            --                     --                     --                     15.186 ± 0.006        
  60320.96749            --                     --                     17.91 ± 0.03           15.193 ± 0.006        
  60320.96975            --                     --                     --                     15.193 ± 0.006        
  60320.97267            --                     --                     17.89 ± 0.03           15.185 ± 0.006        
  60320.97492            --                     --                     --                     15.176 ± 0.006        
  60324.96243            --                     --                     17.96 ± 0.03           15.276 ± 0.006        
  60324.96764            18.49 ± 0.03           --                     --                     --                    
  60324.96765            --                     16.360 ± 0.008         --                     --                    
  60324.96990            --                     16.357 ± 0.008         --                     --                    
  60331.94063            --                     --                     18.01 ± 0.03           15.357 ± 0.006        
  60331.94287            --                     --                     --                     15.360 ± 0.006        
  60331.94512            --                     --                     18.01 ± 0.03           --                    
  60331.94513            --                     --                     --                     15.361 ± 0.006        
  60331.94738            --                     --                     --                     15.358 ± 0.006        
  60331.94962            --                     --                     18.01 ± 0.03           --                    
  60331.94963            --                     --                     --                     15.360 ± 0.006        
  60331.95189            --                     --                     --                     15.362 ± 0.006        
  60331.95480            --                     16.440 ± 0.008         --                     --                    
  60331.95705            --                     16.442 ± 0.008         --                     --                    
  60331.95984            18.42 ± 0.03           16.437 ± 0.008         --                     --                    
  60331.96209            --                     16.441 ± 0.008         --                     --                    
  60331.96488            18.41 ± 0.03           16.433 ± 0.008         --                     --                    
  60331.96714            --                     16.442 ± 0.008         --                     --                    
  60337.93222            --                     --                     18.07 ± 0.03           15.454 ± 0.007        
  60337.93448            --                     --                     --                     15.450 ± 0.007        
  60337.93672            --                     --                     --                     15.449 ± 0.007        
  60337.94258            --                     --                     18.05 ± 0.03           15.460 ± 0.007        
  60337.94484            --                     --                     --                     15.450 ± 0.007        
  60337.94708            --                     --                     18.04 ± 0.03           15.461 ± 0.007        
  60337.94934            --                     --                     --                     15.457 ± 0.007        
  60337.95159            --                     --                     18.06 ± 0.03           15.465 ± 0.007        
  60337.95384            --                     --                     --                     15.461 ± 0.007        
  60337.95675            18.53 ± 0.03           16.532 ± 0.009         --                     --                    
  60337.95900            --                     16.525 ± 0.009         --                     --                    
  60337.96181            18.59 ± 0.03           16.527 ± 0.009         --                     --                    
  60337.96405            --                     16.506 ± 0.009         --                     --                    
  60337.96690            18.57 ± 0.03           16.519 ± 0.009         --                     --                    
  60337.96914            --                     16.525 ± 0.009         --                     --                    
  60354.91933            --                     16.73 ± 0.01           --                     --                    
  60354.92459            18.56 ± 0.03           --                     --                     --                    
  60354.92461            --                     16.72 ± 0.01           --                     --                    
  60354.92686            --                     16.74 ± 0.01           --                     --                    
  60354.92935            18.58 ± 0.03           --                     --                     --                    
  60354.92936            --                     16.72 ± 0.01           --                     --                    
  60354.93162            --                     16.73 ± 0.01           --                     --                    
  60354.93488            --                     --                     18.14 ± 0.03           --                    
  60354.93491            --                     --                     --                     15.702 ± 0.008        
  60354.93715            --                     --                     --                     15.695 ± 0.008        
  60354.93939            --                     --                     18.14 ± 0.03           --                    
  60354.93941            --                     --                     --                     15.694 ± 0.008        
  60354.94166            --                     --                     --                     15.706 ± 0.008        
  60364.93336            --                     --                     18.18 ± 0.03           15.786 ± 0.008        
  60364.93560            --                     --                     --                     15.809 ± 0.008        
  60364.93771            --                     --                     18.28 ± 0.03           --                    
  60364.93785            --                     --                     --                     15.796 ± 0.008        
  60364.94009            --                     --                     --                     15.796 ± 0.008        
------------------------------------------------------------------------------------------------------------




------------------------------------------------------------------------------------------
------------------------------------------------------------------------------------------
Table 2. Photometry data of SN 2023ixf with the twin 50-cm telescopes in iz band. Notice that the uncertainties in the table mainly include the photon-counting uncertainties. The uncertainties of the photometric calibration and the zero points of magnitude are approximately 0.01 mag.
---------------------------------------------------------------------------------
   MJD/day          i/mag		   z/mag
---------------------------------------------------------------------------------
60084.66164	13.423±0.005	    ---
60084.66464	    ---      	13.58±0.01
60084.85436	13.067±0.003	    ---
60085.65457	12.280±0.002	    ---
60085.65757	12.291±0.002	    ---
60085.65759	    ---      	12.459±0.006
60085.74509	12.220±0.002	    ---
60085.74809	12.221±0.002	    ---
60085.85156	12.156±0.002	    ---
60085.85160	    ---      	12.361±0.006
60085.85458	12.164±0.002	12.346±0.005
60092.70782	11.458±0.001	    ---
60092.71010	    ---      	11.602±0.004
60092.71012	11.455±0.001	    ---
60092.72968	11.481±0.001	    ---
60092.73199	11.481±0.001	    ---
60092.73201	    ---      	11.622±0.004
60092.80884	11.475±0.001	    ---
60092.80885	    ---      	11.630±0.004
60092.81118	    ---      	11.627±0.004
60093.64532	11.431±0.001	    ---
60093.64727	    ---      	11.577±0.004
60093.64729	11.438±0.001	    ---
60093.65248	11.459±0.001	    ---
60093.65440	    ---      	11.616±0.004
60093.65442	11.459±0.001	    ---
60093.77436	11.439±0.001	    ---
60093.77630	11.451±0.001	11.602±0.004
60093.83027	    ---      	11.604±0.004
60093.83028	11.455±0.001	    ---
60093.83220	    ---      	11.639±0.004
60093.83221	11.448±0.001	    ---
60094.63745	11.440±0.001	    ---
60094.64039	11.420±0.001	11.575±0.004
60094.65772	11.420±0.001	    ---
60094.65934	    ---      	11.519±0.003
60094.65935	11.423±0.001	    ---
60094.69638	11.432±0.001	    ---
60094.69802	11.418±0.001	    ---
60094.70182	11.410±0.001	    ---
60094.70341	11.428±0.001	    ---
60094.70345	    ---      	11.557±0.003
60094.77370	11.426±0.001	    ---
60094.77529	11.419±0.001	    ---
60094.77531	    ---      	11.572±0.004
60094.82694	11.401±0.001	    ---
60094.82854	11.411±0.001	    ---
60094.82855	    ---      	11.537±0.003
60095.59584	11.455±0.001	    ---
60095.59744	    ---      	11.423±0.003
60095.63481	11.422±0.001	    ---
60095.63640	11.411±0.001	    ---
60095.63641	    ---      	11.540±0.003
60095.69900	11.415±0.001	    ---
60095.70060	11.413±0.001	11.534±0.003
60095.79066	11.390±0.001	    ---
60095.79226	11.392±0.001	    ---
60095.79227	    ---      	11.525±0.003
60095.82150	11.403±0.001	    ---
60095.82152	    ---      	11.509±0.003
60095.82309	11.392±0.001	    ---
60095.82311	    ---      	11.487±0.003
60096.62653	11.385±0.001	    ---
60096.62810	11.383±0.001	    ---
60096.62811	    ---      	11.496±0.003
60097.62223	11.395±0.001	11.503±0.003
60097.62383	11.394±0.001	11.488±0.003
60098.62184	11.393±0.001	    ---
60098.62341	11.398±0.001	    ---
60098.62344	    ---      	11.503±0.003
60099.61574	    ---      	11.502±0.003
60099.61575	11.412±0.001	    ---
60099.61734	11.412±0.001	11.483±0.003
-------------------------------------------------


